Scalable Semi-supervised Learning with Graph-based Kernel Machine

Acquiring labels are often costly, whereas unlabeled data are usually easy to obtain in modern machine learning applications. Semi-supervised learning provides a principled machine learning framework to address such situations, and has been applied successfully in many real-word applications and industries. Nonetheless, most of existing semi-supervised learning methods encounter two serious limitations when applied to modern and large-scale datasets: computational burden and memory usage demand. To this end, we present in this paper the Graph-based semi-supervised Kernel Machine (GKM), a method that leverages the generalization ability of kernel-based method with the geometrical and distributive information formulated through a spectral graph induced from data for semi-supervised learning purpose. Our proposed GKM can be solved directly in the primal form using the Stochastic Gradient Descent method with the ideal convergence rate $O(\frac{1}{T})$. Besides, our formulation is suitable for a wide spectrum of important loss functions in the literature of machine learning (e.g., Hinge, smooth Hinge, Logistic, L1, and {\epsilon}-insensitive) and smoothness functions (i.e., $l_p(t) = |t|^p$ with $p\ge1$). We further show that the well-known Laplacian Support Vector Machine is a special case of our formulation. We validate our proposed method on several benchmark datasets to demonstrate that GKM is appropriate for the large-scale datasets since it is optimal in memory usage and yields superior classification accuracy whilst simultaneously achieving a significant computation speed-up in comparison with the state-of-the-art baselines.

==> algorithm.inc <==
# Algorithm textclass definition file. Taken from initial LyX source code
# Author:  BG <nicolas.marsgui@libertysurf.fr>
# Version: 0.3

# This file contains a text style related to the algorithm and algorithmic
# packages, in order to write some algorithms through lyx.

Style Algorithm
#  Margin               First_Dynamic
  LatexType             Item_Environment
  LatexName             algor
  NextNoIndent          1
  LeftMargin            MM
  LabelSep              xxx
  ItemSep               0
  TopSep                0.5
  BottomSep             0.5
  ParSep                0
  Align                 Block
  AlignPossible         Block, Left
  LabelType             Manual
  LabelString           MM
  FreeSpacing           0

  # label font definition
  LabelFont
    Series              Bold
  EndFont

  Preamble
    \usepackage{algolyx}
  EndPreamble
End

Style Algorithm_(num)
  CopyStyle             Algorithm
  LatexParam            [1]
End


